Spectral Feedback for Test-Time Alignment of Protein Diffusion Models

Discrete diffusion models have become leading architectures for inverse protein folding. Test-time alignment guides these models during inference to generate proteins with desirable attributes. Alignment methods for discrete diffusion models often treat inference as a unidirectional process, lacking effective mechanisms for revisiting undesirable token selections. We introduce Spectral Feedback, an algorithm that selects edit-positions in a feedback loop, allowing the model to iteratively correct its own generations. This approach leverages the masking structure of discrete diffusion models by re-masking and re-sampling tokens. While prior alignment methods focus on what token labels to assign to maximize a target reward, we instead treat which tokens to revisit as the central alignment problem. Selecting edit-positions is challenging because edit effects are interdependent: the impact of modifying one token depends on which others are edited simultaneously. We define an edit-set as a set of positions to edit by re-masking and re-sampling the corresponding tokens in a sequence. Motivated by prior work on sparse interactions in biological systems, we find empirically that edit-set value functions for protein inverse folding admit sparse Fourier representations. This structure enables Spectral Feedback to efficiently learn and optimize the value functions for edit-position selection. Spectral Feedback is model-agnostic and can be applied to pre-trained, test-time aligned, and fine-tuned diffusion models without modifying the underlying generative processes. Applied to inverse folding with a protein stability reward oracle, Spectral Feedback increases the proportion of stable proteins by 32.3 percentage points over a pre-trained model, 24.8 over Best-of-10, and 5.8 over a state-of-the-art RL fine-tuned diffusion model.

==> Figures/neurips_rebuttal_figs/exps3_ddg/exps3_basic_all_runs_ddg.csv <==
protein,variant,timestamp,coefficients,full_r2,final_sparse_r2,k95,order_1_variance_pct,order_2_variance_pct
1F0M,f_avg,20260731-125711,341,0.9344106266616011,0.9344106266616009,73,65.28085421779825,31.960804200363643
1F0M,f_avg,20260731-151744,341,0.9344106266616011,0.9344106266616009,73,65.28085421779825,31.960804200363643
1F0M,f_avg,20260731-152746,341,0.9344106266616011,0.9344106266616009,73,65.28085421779825,31.960804200363643
1F0M,f_avg,20260731-153425,333,0.908744618402665,0.9087446184026646,133,68.41797376659589,25.899227996336705
1F0M,f_avg,20260731-154406,333,0.908744618402665,0.9087446184026646,133,68.41797376659589,25.899227996336705
1F0M,f_avg,20260731-155110,309,0.9327335586855078,0.9327335586855077,92,65.77546115936525,30.914816698505504
1F0M,f_avg,20260731-160025,309,0.9327335586855078,0.9327335586855077,92,65.77546115936525,30.914816698505504
1F0M,f_avg,20260731-163121,341,0.9344106266616011,0.9344106266616009,73,65.28085421779825,31.960804200363643
1F0M,f_max,20260731-133559,182,0.8342551078675114,0.8342551078675113,80,64.62088145017536,31.681363230554012
2KRU,f_avg,20260731-133515,267,0.7971081660212858,0.7971081660212858,148,52.664796012101036,35.824066064921574
2KRU,f_avg,20260731-153034,267,0.7971081660212858,0.7971081660212858,148,52.664796012101036,35.824066064921574
2KRU,f_avg,20260731-154350,271,0.8444373361955578,0.8444373361955577,83,64.72608144046954,29.825445317460165
2KRU,f_avg,20260731-155713,292,0.9260507263323191,0.9260507263323191,65,37.62281342330589,47.86145293188751
2KRU,f_avg,20260731-162908,267,0.7971081660212858,0.7971081660212858,148,52.664796012101036,35.824066064921574
2KRU,f_max,20260731-141404,163,0.7819027710661088,0.7819027710661086,95,75.03326139034301,19.87241550767441
2L09,f_avg,20260731-134717,305,0.8743410560230662,0.8743410560230662,167,45.145776211713255,35.728922025451645
2L09,f_avg,20260731-153155,305,0.8743410560230662,0.8743410560230662,167,45.145776211713255,35.728922025451645
2L09,f_avg,20260731-154552,317,0.8670771757502213,0.8670771757502213,172,34.72697471389548,41.35307730008327
2L09,f_avg,20260731-155956,323,0.9003787837477363,0.9003787837477363,95,51.49799195897904,33.4324100087668
2L09,f_avg,20260731-162922,305,0.8743410560230662,0.8743410560230662,167,45.145776211713255,35.728922025451645
2L09,f_max,20260731-142606,175,0.7204374337047994,0.7204374337047994,101,66.97195141360157,22.372402062756063
2LVN,f_avg,20260731-140931,304,0.8839229502535378,0.8839229502535378,123,56.40546853815427,28.912816742289934
2LVN,f_avg,20260731-162852,304,0.8839229502535378,0.8839229502535378,123,56.40546853815427,28.912816742289934
2LVN,f_max,20260731-144806,150,0.6433175298917095,0.6433175298917095,115,53.52136711536646,32.89909724145808
2M2J,f_avg,20260731-122716,308,0.8675829601929215,0.8675829601929215,124,68.4576770982315,26.132292582793777
2M2J,f_avg,20260731-150852,308,0.8675829601929215,0.8675829601929215,124,68.4576770982315,26.132292582793777
2M2J,f_avg,20260731-152643,321,0.875298067194568,0.875298067194568,174,67.22292271690533,26.753090839093904
2M2J,f_avg,20260731-152743,308,0.8675829601929215,0.8675829601929215,124,68.4576770982315,26.132292582793777
2M2J,f_avg,20260731-154426,324,0.9035291320218569,0.9035291320218569,130,69.67464259496812,25.045174534478786
2M2J,f_avg,20260731-154508,321,0.875298067194568,0.875298067194568,174,67.22292271690533,26.753090839093904
2M2J,f_avg,20260731-160210,242,0.8628529569272161,0.8628529569272161,101,62.78889835076468,31.378296458099676
2M2J,f_avg,20260731-160236,324,0.9035291320218569,0.9035291320218569,130,69.67464259496812,25.045174534478786
2M2J,f_avg,20260731-163224,308,0.8675829601929215,0.8675829601929215,124,68.4576770982315,26.132292582793777
2M2J,f_max,20260731-130557,164,0.7402282068986415,0.7402282068986417,95,71.24548225764998,23.908664815222615
2MA4,f_avg,20260731-124231,240,0.7835343284688931,0.7835343284688931,134,42.608282749817135,37.802405058919014
2MA4,f_avg,20260731-151053,240,0.7835343284688931,0.7835343284688931,134,42.608282749817135,37.802405058919014
2MA4,f_avg,20260731-152818,240,0.7835343284688931,0.7835343284688931,134,42.608282749817135,37.802405058919014
2MA4,f_avg,20260731-152827,248,0.7509608464439904,0.7509608464439903,185,47.775301109588185,34.706642514185965
2MA4,f_avg,20260731-154537,248,0.7509608464439904,0.7509608464439903,185,47.775301109588185,34.706642514185965
2MA4,f_avg,20260731-154601,239,0.7424188099339446,0.7424188099339446,179,43.527360809286066,40.012247616443894
2MA4,f_avg,20260731-160256,239,0.7424188099339446,0.7424188099339446,179,43.527360809286066,40.012247616443894
2MA4,f_avg,20260731-160330,247,0.7644531819532558,0.7644531819532558,184,52.14368467673363,29.4625109378778
2MA4,f_avg,20260731-163155,240,0.7835343284688931,0.7835343284688931,134,42.608282749817135,37.802405058919014
2MA4,f_max,20260731-132123,162,0.5904095588755038,0.5904095588755038,123,46.2445797155822,35.91001350743759
4G3O,f_avg,20260731-135837,362,0.9091443152544723,0.9091443152544723,142,67.22190875816914,23.928729795383845
4G3O,f_avg,20260731-154949,362,0.9091443152544723,0.9091443152544723,142,67.22190875816914,23.928729795383845
4G3O,f_avg,20260731-160212,345,0.9065834891887298,0.9065834891887298,137,69.01709152588175,23.03566722539184
4G3O,f_avg,20260731-162843,362,0.9091443152544723,0.9091443152544723,142,67.22190875816914,23.928729795383845
4G3O,f_max,20260731-143718,154,0.7944968452956822,0.7944968452956822,90,65.26344518716596,26.616425640876038
5JRT,f_avg,20260731-131026,267,0.7576560923557799,0.7576560923557799,198,41.04754515061391,38.882722726810286
5JRT,f_avg,20260731-152046,267,0.7576560923557799,0.7576560923557799,198,41.04754515061391,38.882722726810286
5JRT,f_avg,20260731-152803,267,0.7576560923557799,0.7576560923557799,198,41.04754515061391,38.882722726810286
5JRT,f_avg,20260731-153555,270,0.7399269347293795,0.7399269347293793,201,37.23581935518204,42.45736025939192
5JRT,f_avg,20260731-154309,270,0.7399269347293795,0.7399269347293793,201,37.23581935518204,42.45736025939192
5JRT,f_avg,20260731-155120,316,0.8354932233023925,0.8354932233023926,172,41.98150655336709,36.93986173059844
5JRT,f_avg,20260731-155826,316,0.8354932233023925,0.8354932233023926,172,41.98150655336709,36.93986173059844
5JRT,f_avg,20260731-160634,278,0.8121828262487336,0.8121828262487336,153,35.82150366983582,46.83007904138513
5JRT,f_avg,20260731-163029,267,0.7576560923557799,0.7576560923557799,198,41.04754515061391,38.882722726810286
5JRT,f_max,20260731-134917,179,0.680121860090831,0.680121860090831,103,53.153494294841224,35.26003617317148
7JJK,f_avg,20260731-132316,243,0.8443728342266108,0.8443728342266108,136,50.78029224408198,34.999610756362884
7JJK,f_avg,20260731-152312,243,0.8443728342266108,0.8443728342266108,136,50.78029224408198,34.999610756362884
7JJK,f_avg,20260731-152737,243,0.8443728342266108,0.8443728342266108,136,50.78029224408198,34.999610756362884
7JJK,f_avg,20260731-153740,258,0.8123364771653588,0.8123364771653588,143,68.06352918863661,22.635013668984694
7JJK,f_avg,20260731-154213,258,0.8123364771653588,0.8123364771653588,143,68.06352918863661,22.635013668984694
7JJK,f_avg,20260731-155212,294,0.7970404071804791,0.7970404071804791,161,61.18782235767821,29.162166154765753
7JJK,f_avg,20260731-155654,294,0.7970404071804791,0.7970404071804791,161,61.18782235767821,29.162166154765753
7JJK,f_avg,20260731-160644,283,0.8485559611946876,0.8485559611946875,156,59.070512253220315,31.917996910460232
7JJK,f_avg,20260731-163007,243,0.8443728342266108,0.8443728342266108,136,50.78029224408198,34.999610756362884
7JJK,f_max,20260731-140203,137,0.7224073540409383,0.7224073540409383,105,48.75800842892189,34.287964357730175
HEEH_KT_rd6_0746,f_avg,20260731-121150,250,0.7986339895994898,0.7986339895994898,139,67.3834951055551,20.176746073795933
HEEH_KT_rd6_0746,f_avg,20260731-150234,250,0.7986339895994898,0.7986339895994898,139,67.3834951055551,20.176746073795933
HEEH_KT_rd6_0746,f_avg,20260731-151427,324,0.9197700432730092,0.9197700432730092,95,74.13497579795317,18.658376774523518
HEEH_KT_rd6_0746,f_avg,20260731-152227,250,0.7986339895994898,0.7986339895994898,139,67.3834951055551,20.176746073795933
HEEH_KT_rd6_0746,f_avg,20260731-152614,256,0.6991939654180698,0.6991939654180698,191,52.85486961589965,30.834727892800007
HEEH_KT_rd6_0746,f_avg,20260731-153404,324,0.9197700432730092,0.9197700432730092,95,74.13497579795317,18.658376774523518
HEEH_KT_rd6_0746,f_avg,20260731-153807,331,0.8651368073871664,0.8651368073871664,179,54.56971770201146,35.1293264783073
HEEH_KT_rd6_0746,f_avg,20260731-154538,256,0.6991939654180698,0.6991939654180698,191,52.85486961589965,30.834727892800007
HEEH_KT_rd6_0746,f_avg,20260731-154954,308,0.915529055085547,0.915529055085547,124,72.19764690187016,21.21196231079243
HEEH_KT_rd6_0746,f_avg,20260731-155716,331,0.8651368073871664,0.8651368073871664,179,54.56971770201146,35.1293264783073
HEEH_KT_rd6_0746,f_avg,20260731-160141,327,0.9294305240551257,0.9294305240551258,131,71.55066530721157,20.44280798996727
HEEH_KT_rd6_0746,f_avg,20260731-162709,250,0.7986339895994898,0.7986339895994898,139,67.3834951055551,20.176746073795933
HEEH_KT_rd6_0746,f_max,20260731-125028,169,0.7290976901231347,0.7290976901231347,98,77.16205389906749,16.775766911117262
r6_560_TrROS_Hall,f_avg,20260731-120127,248,0.6990254886129289,0.6990254886129289,138,42.0071566062861,35.618978835913936
r6_560_TrROS_Hall,f_avg,20260731-150456,248,0.6990254886129289,0.6990254886129289,138,42.0071566062861,35.618978835913936
r6_560_TrROS_Hall,f_avg,20260731-151926,284,0.7927891531894542,0.7927891531894542,156,63.59894501842345,23.547300833633365
r6_560_TrROS_Hall,f_avg,20260731-152503,248,0.6990254886129289,0.6990254886129289,138,42.0071566062861,35.618978835913936
r6_560_TrROS_Hall,f_avg,20260731-153356,285,0.8890059200867405,0.8890059200867405,157,57.847620546030875,32.13548782452887
r6_560_TrROS_Hall,f_avg,20260731-153931,284,0.7927891531894542,0.7927891531894542,156,63.59894501842345,23.547300833633365
r6_560_TrROS_Hall,f_avg,20260731-154839,252,0.7243511800837463,0.7243511800837463,188,49.39542915994843,27.741752278652132
r6_560_TrROS_Hall,f_avg,20260731-155359,285,0.8890059200867405,0.8890059200867405,157,57.847620546030875,32.13548782452887
r6_560_TrROS_Hall,f_avg,20260731-160312,283,0.8435671534525666,0.8435671534525666,156,70.06048219958195,23.419855865763033
r6_560_TrROS_Hall,f_avg,20260731-162943,248,0.6990254886129289,0.6990254886129289,138,42.0071566062861,35.618978835913936
r6_560_TrROS_Hall,f_max,20260731-123956,173,0.6937693133159442,0.6937693133159439,131,68.31840409260948,22.486122840746155
v2K43S_2KVV,f_avg,20260731-142312,291,0.880071729115901,0.880071729115901,118,67.67407183404852,24.64841155281541
v2K43S_2KVV,f_avg,20260731-163128,291,0.880071729115901,0.880071729115901,118,67.67407183404852,24.64841155281541
v2K43S_2KVV,f_max,20260731-150156,209,0.8478512193315331,0.8478512193315331,89,79.86824271470422,14.724397898677733


==> Figures/neurips_rebuttal_figs/exps3_ddg/exps3_basic_representatives_ddg.csv <==
protein,variant,timestamp,available_runs,coefficients,full_r2,final_sparse_r2,k95,order_1_variance_pct,order_2_variance_pct
1F0M,f_avg,20260731-163121,8,341,0.9344106266616011,0.9344106266616009,73,65.28085421779825,31.960804200363643
1F0M,f_max,20260731-133559,1,182,0.8342551078675114,0.8342551078675113,80,64.62088145017536,31.681363230554012
2KRU,f_avg,20260731-162908,5,267,0.7971081660212858,0.7971081660212858,148,52.664796012101036,35.824066064921574
2KRU,f_max,20260731-141404,1,163,0.7819027710661088,0.7819027710661086,95,75.03326139034301,19.87241550767441
2L09,f_avg,20260731-162922,5,305,0.8743410560230662,0.8743410560230662,167,45.145776211713255,35.728922025451645
2L09,f_max,20260731-142606,1,175,0.7204374337047994,0.7204374337047994,101,66.97195141360157,22.372402062756063
2LVN,f_avg,20260731-162852,2,304,0.8839229502535378,0.8839229502535378,123,56.40546853815427,28.912816742289934
2LVN,f_max,20260731-144806,1,150,0.6433175298917095,0.6433175298917095,115,53.52136711536646,32.89909724145808
2M2J,f_avg,20260731-163224,9,308,0.8675829601929215,0.8675829601929215,124,68.4576770982315,26.132292582793777
2M2J,f_max,20260731-130557,1,164,0.7402282068986415,0.7402282068986417,95,71.24548225764998,23.908664815222615
2MA4,f_avg,20260731-163155,9,240,0.7835343284688931,0.7835343284688931,134,42.608282749817135,37.802405058919014
2MA4,f_max,20260731-132123,1,162,0.5904095588755038,0.5904095588755038,123,46.2445797155822,35.91001350743759
4G3O,f_avg,20260731-162843,4,362,0.9091443152544723,0.9091443152544723,142,67.22190875816914,23.928729795383845
4G3O,f_max,20260731-143718,1,154,0.7944968452956822,0.7944968452956822,90,65.26344518716596,26.616425640876038
5JRT,f_avg,20260731-163029,9,267,0.7576560923557799,0.7576560923557799,198,41.04754515061391,38.882722726810286
5JRT,f_max,20260731-134917,1,179,0.680121860090831,0.680121860090831,103,53.153494294841224,35.26003617317148
7JJK,f_avg,20260731-163007,9,243,0.8443728342266108,0.8443728342266108,136,50.78029224408198,34.999610756362884
7JJK,f_max,20260731-140203,1,137,0.7224073540409383,0.7224073540409383,105,48.75800842892189,34.287964357730175
HEEH_KT_rd6_0746,f_avg,20260731-162709,12,250,0.7986339895994898,0.7986339895994898,139,67.3834951055551,20.176746073795933
HEEH_KT_rd6_0746,f_max,20260731-125028,1,169,0.7290976901231347,0.7290976901231347,98,77.16205389906749,16.775766911117262
r6_560_TrROS_Hall,f_avg,20260731-162943,10,248,0.6990254886129289,0.6990254886129289,138,42.0071566062861,35.618978835913936
r6_560_TrROS_Hall,f_max,20260731-123956,1,173,0.6937693133159442,0.6937693133159439,131,68.31840409260948,22.486122840746155
v2K43S_2KVV,f_avg,20260731-163128,2,291,0.880071729115901,0.880071729115901,118,67.67407183404852,24.64841155281541
v2K43S_2KVV,f_max,20260731-150156,1,209,0.8478512193315331,0.8478512193315331,89,79.86824271470422,14.724397898677733


==> Figures/neurips_rebuttal_figs/exps3_ddg/exps3_tilt_endpoint_summary_ddg.csv <==
protein,variant,order_1_2_change_0_to_64_pp,full_r2_change_0_to_64,best_full_r2_beta,best_full_r2,sparsest_beta,min_k95
2KRU,f_avg,-19.55953357247124,-0.749008180865863,4.0,0.8000117628238281,64.0,71.0
2KRU,f_max,-12.589001709557408,-0.7504207841589348,0.0,0.7819027710661088,64.0,26.0
r6_560_TrROS_Hall,f_avg,5.018204680534453,-0.5939492803215518,0.0,0.6990254886129289,64.0,103.0
r6_560_TrROS_Hall,f_max,-14.68615517448869,-0.6434417976753787,0.0,0.6937693133159442,64.0,74.0


==> Figures/neurips_rebuttal_figs/exps3_ddg/exps3_tilt_metrics_ddg.csv <==
protein,variant,beta,timestamp,coefficients,full_r2,final_sparse_r2,k95,r2_order_1,r2_order_2,order_1_variance_pct,order_2_variance_pct,order_3_variance_pct,order_4_variance_pct
2KRU,f_avg,0.0,20260729-120858,267,0.7971081660212858,0.7971081660212858,148.0,0.4456573981406644,0.7244557378389905,52.664796012101036,35.824066064921574,9.181570611698406,2.329567311278993
2KRU,f_avg,0.25,20260729-123833,258,0.7285652553459975,0.7285652553459974,143.0,0.3850281309570198,0.6595836608148966,53.10712653480351,35.96008968809742,8.795400156165776,2.1373836209332824
2KRU,f_avg,0.5,20260729-123824,264,0.7412841007932162,0.7412841007932158,146.0,0.3943505440921641,0.6726172367116168,53.42938403214217,35.814719392569245,8.63022146443102,2.125675110857578
2KRU,f_avg,1.0,20260729-123720,267,0.7636551410772363,0.7636551410772363,148.0,0.412008344063452,0.6966753368618729,54.43867076383088,35.5243505137634,8.09784183037994,1.939136892025767
2KRU,f_avg,2.0,20260729-123956,269,0.7842003522933592,0.7842003522933592,111.0,0.43249390530437837,0.7233065988981484,55.23038745874392,35.43437117518434,7.686257025411901,1.648984340659838
2KRU,f_avg,4.0,20260729-124000,240,0.8000117628238281,0.8000117628238281,101.0,0.45879210955247895,0.7490290856196675,58.892130071950845,33.604554138489995,6.421916310671653,1.081399478887509
2KRU,f_avg,8.0,20260729-124006,226,0.7769242693151541,0.7769242693151541,127.0,0.4491755406479506,0.7246430145471126,61.312504682393026,32.42836370258964,5.558450295396179,0.7006813196211485
2KRU,f_avg,16.0,20260729-130609,201,0.6373251648157764,0.6373251648157764,115.0,0.3410027181208356,0.5766176247984834,55.750192039021854,35.91397118240803,7.363344689553981,0.9724920890161336
2KRU,f_avg,32.0,20260729-132145,138,0.3243114593522154,0.3243114593522154,106.0,0.14196013612235936,0.26778173404490924,50.8621492049208,35.055351343745684,11.641320548087991,2.4411789032455244
2KRU,f_avg,64.0,20260729-132207,71,0.0480999851554228,0.0480999851554228,71.0,0.017921275868092,0.03513824720531822,39.736362169372796,29.19296633517858,29.186725945054782,1.8839455503938627
2KRU,f_max,0.0,20260729-124131,163,0.7819027710661088,0.7819027710661086,95.0,0.5841744045952051,0.7483220264807093,75.03326139034301,19.87241550767441,4.583437410015332,0.5108856919672335
2KRU,f_max,0.25,20260729-130539,161,0.4718537892033633,0.47185378920336274,94.0,0.27287013019885187,0.44168251716335116,75.63629140749123,19.564693751891028,4.317301804752482,0.48171303586525943
2KRU,f_max,0.5,20260729-130529,162,0.4783893417366821,0.4783893417366821,94.0,0.2798139032899898,0.4501937007989717,75.7910572096988,19.46795986324749,4.27231868229804,0.4686642447556704
2KRU,f_max,1.0,20260729-130534,166,0.4912781981080866,0.4912781981080865,96.0,0.29573172567734485,0.46288277079982443,76.75834013928845,18.62396807659675,4.1680783684961735,0.44961341561862495
2KRU,f_max,2.0,20260729-130536,173,0.5064477131657252,0.506447713165725,76.0,0.3192309215098864,0.4830660688567874,76.98243598599178,18.60130072311494,4.005653354972771,0.41060993592049533
2KRU,f_max,4.0,20260729-130534,166,-7.952951184528795,-7.952951184528793,,-8.105552561404902,-7.965525876684961,76.75834013928845,18.62396807659675,4.1680783684961735,0.44961341561862495
2KRU,f_max,8.0,20260729-130527,173,0.5593581379258336,0.5593581379258336,100.0,0.3357924248127655,0.5193151163754357,75.56577076455405,19.76049832239737,4.214849734825717,0.4588811782228537
2KRU,f_max,16.0,20260729-130602,156,0.43336946046677094,0.43336946046677116,119.0,0.18598056711883004,0.36525093006392073,67.66997851322785,25.28474357144408,6.312719277784939,0.7325586375431427
2KRU,f_max,32.0,20260729-131929,114,0.1524107757822709,0.1524107757822708,114.0,0.04439527228179363,0.11543321846114185,50.962872973675296,35.5656884860841,12.19060915196978,1.2808293882708344
2KRU,f_max,64.0,20260729-131910,39,0.031481986907174075,0.031481986907174075,26.0,0.010643780053175456,0.026340489571823555,38.054065618551085,44.26260956990893,17.683324811539993,0.0
r6_560_TrROS_Hall,f_avg,0.0,20260729-123909,248,0.6990254886129289,0.6990254886129289,138.0,0.3248856274262437,0.5674288466773203,42.0071566062861,35.618978835913936,15.4663412641976,6.907523293602353
r6_560_TrROS_Hall,f_avg,0.25,20260729-132721,253,0.5989483926566135,0.5989483926566126,141.0,0.27716532434307595,0.5052560756292793,42.87085792891121,35.234964026513154,15.049733875476313,6.844444169099328
r6_560_TrROS_Hall,f_avg,0.5,20260729-132716,232,-130.92271361020778,-130.92271361020778,,-130.97987350354384,-131.31144135329654,59.01136892375979,30.931534600712165,7.684004530278226,2.373091945249824
r6_560_TrROS_Hall,f_avg,1.0,20260729-123742,254,0.6189973090659706,0.6189973090659708,141.0,0.30524260401981673,0.5372787413384337,45.422147936137456,35.05862573177818,13.532939075581002,5.986287256503379
r6_560_TrROS_Hall,f_avg,2.0,20260729-132707,251,0.6358028977002661,0.6358028977002661,187.0,0.33170541590118674,0.5613918534049289,48.809714592957846,34.35032852761696,11.869905999995115,4.970050879430073
r6_560_TrROS_Hall,f_avg,4.0,20260729-132618,239,0.6486374370108013,0.6486374370108012,179.0,0.36585417975710055,0.5865805159102557,53.94652585861567,32.929927802772745,9.323335640009326,3.800210698602279
r6_560_TrROS_Hall,f_avg,8.0,20260729-132716,232,0.6529275841381927,0.6529275841381927,130.0,0.3844257480545754,0.5973449659912595,59.01136892375979,30.931534600712165,7.684004530278226,2.373091945249824
r6_560_TrROS_Hall,f_avg,16.0,20260729-132710,205,0.6171869269552289,0.6171869269552289,154.0,0.35614841930888375,0.5690465866722481,60.175590190258426,31.480057622947335,7.171018251541784,1.1733339352524552
r6_560_TrROS_Hall,f_avg,32.0,20260729-132616,165,0.3939537446877057,0.3939537446877057,126.0,0.2039670049030915,0.3458244145360667,56.747216393369904,33.967857015657025,9.132263662026578,0.1526629289464878
r6_560_TrROS_Hall,f_avg,64.0,20260729-132651,103,0.1050762082913771,0.1050762082913772,103.0,0.04050365938829559,0.08459346024929837,47.681918793816166,34.96242132891833,16.103917703136272,1.251742174129228
r6_560_TrROS_Hall,f_max,0.0,20260729-132728,173,0.6937693133159442,0.6937693133159439,131.0,0.4837554850575029,0.6319814832844752,68.31840409260948,22.486122840746155,8.107721547657976,1.0877515189863818
r6_560_TrROS_Hall,f_max,0.25,20260729-132741,172,-0.5260283983231184,-0.526028398323118,,-0.6506953540173623,-0.5498251680859862,68.28403058571934,22.762953401558985,7.8555916121845835,1.0974244005370914
r6_560_TrROS_Hall,f_max,0.5,20260729-132819,173,-0.5357396256860081,-0.5357396256860081,,-0.6652993634239186,-0.5594840406161856,68.53424642974109,22.57839854364814,7.81336701226845,1.0739880143423153
r6_560_TrROS_Hall,f_max,1.0,20260729-132820,176,-0.5530600958023562,-0.5530600958023564,,-0.6907445776125807,-0.580134474421389,68.89202148743163,22.338225029743466,7.694967982741415,1.074785500083489
r6_560_TrROS_Hall,f_max,2.0,20260729-132822,182,-0.5827981536360061,-0.5827981536360061,,-0.7271466744893778,-0.6084400273121549,69.92891644143799,21.559803549724144,7.58225780668604,0.9290222021518352
r6_560_TrROS_Hall,f_max,4.0,20260729-132648,188,-0.5914756906844207,-0.591475690684421,,-0.7576169600546867,-0.615017057344805,70.97113059404798,21.057863171779545,7.137533790751742,0.833472443420733
r6_560_TrROS_Hall,f_max,8.0,20260729-132647,203,-0.4453463064317027,-0.4453463064317027,,-0.6251923105283552,-0.46159220889858643,71.53342763707226,21.30217009487758,6.550869828255609,0.613532439794555
r6_560_TrROS_Hall,f_max,16.0,20260729-132913,186,0.012095274215352725,0.012095274215352725,186.0,-0.2106876923166734,-0.020485489834271453,68.10584266195485,24.470785832323905,6.865046980840351,0.558324524880865
r6_560_TrROS_Hall,f_max,32.0,20260729-132646,147,0.23308198621385656,0.23308198621385656,113.0,0.06341608705407553,0.17920032267353625,57.315792326085926,31.971678617488887,9.864754004149175,0.8477750522760179
r6_560_TrROS_Hall,f_max,64.0,20260729-132654,74,0.05032751564056548,0.05032751564056548,74.0,0.011837060486992623,0.03424113733171463,33.10727633295351,43.011095425913446,21.661017537294935,2.22061070383812


==> Figures/neurips_rebuttal_figs/exps3_ddg/exps3_tilt_tradeoff_table_ddg.csv <==
protein,variant,beta,order_1_variance_pct,order_2_variance_pct,order_1_2_variance_pct,full_r2,r2_order_1,r2_order_2,k95,coefficients
2KRU,f_avg,0.0,52.664796012101036,35.824066064921574,88.48886207702262,0.7971081660212858,0.4456573981406644,0.7244557378389905,148.0,267
2KRU,f_avg,0.25,53.10712653480351,35.96008968809742,89.06721622290092,0.7285652553459975,0.3850281309570198,0.6595836608148966,143.0,258
2KRU,f_avg,0.5,53.42938403214217,35.814719392569245,89.24410342471141,0.7412841007932162,0.3943505440921641,0.6726172367116168,146.0,264
2KRU,f_avg,1.0,54.43867076383088,35.5243505137634,89.96302127759428,0.7636551410772363,0.412008344063452,0.6966753368618729,148.0,267
2KRU,f_avg,2.0,55.23038745874392,35.43437117518434,90.66475863392826,0.7842003522933592,0.43249390530437837,0.7233065988981484,111.0,269
2KRU,f_avg,4.0,58.892130071950845,33.604554138489995,92.49668421044083,0.8000117628238281,0.45879210955247895,0.7490290856196675,101.0,240
2KRU,f_avg,8.0,61.312504682393026,32.42836370258964,93.74086838498266,0.7769242693151541,0.4491755406479506,0.7246430145471126,127.0,226
2KRU,f_avg,16.0,55.750192039021854,35.91397118240803,91.66416322142987,0.6373251648157764,0.3410027181208356,0.5766176247984834,115.0,201
2KRU,f_avg,32.0,50.8621492049208,35.055351343745684,85.91750054866648,0.3243114593522154,0.14196013612235936,0.26778173404490924,106.0,138
2KRU,f_avg,64.0,39.736362169372796,29.19296633517858,68.92932850455138,0.0480999851554228,0.017921275868092,0.03513824720531822,71.0,71
2KRU,f_max,0.0,75.03326139034301,19.87241550767441,94.90567689801742,0.7819027710661088,0.5841744045952051,0.7483220264807093,95.0,163
2KRU,f_max,0.25,75.63629140749123,19.564693751891028,95.20098515938226,0.4718537892033633,0.27287013019885187,0.44168251716335116,94.0,161
2KRU,f_max,0.5,75.7910572096988,19.46795986324749,95.25901707294629,0.4783893417366821,0.2798139032899898,0.4501937007989717,94.0,162
2KRU,f_max,1.0,76.75834013928845,18.62396807659675,95.3823082158852,0.4912781981080866,0.29573172567734485,0.46288277079982443,96.0,166
2KRU,f_max,2.0,76.98243598599178,18.60130072311494,95.58373670910672,0.5064477131657252,0.3192309215098864,0.4830660688567874,76.0,173
2KRU,f_max,4.0,76.75834013928845,18.62396807659675,95.3823082158852,-7.952951184528795,-8.105552561404902,-7.965525876684961,,166
2KRU,f_max,8.0,75.56577076455405,19.76049832239737,95.32626908695141,0.5593581379258336,0.3357924248127655,0.5193151163754357,100.0,173
2KRU,f_max,16.0,67.66997851322785,25.28474357144408,92.95472208467193,0.43336946046677094,0.18598056711883004,0.36525093006392073,119.0,156
2KRU,f_max,32.0,50.962872973675296,35.5656884860841,86.5285614597594,0.1524107757822709,0.04439527228179363,0.11543321846114185,114.0,114
2KRU,f_max,64.0,38.054065618551085,44.26260956990893,82.31667518846001,0.031481986907174075,0.010643780053175456,0.026340489571823555,26.0,39
r6_560_TrROS_Hall,f_avg,0.0,42.0071566062861,35.618978835913936,77.62613544220004,0.6990254886129289,0.3248856274262437,0.5674288466773203,138.0,248
r6_560_TrROS_Hall,f_avg,0.25,42.87085792891121,35.234964026513154,78.10582195542436,0.5989483926566135,0.27716532434307595,0.5052560756292793,141.0,253
r6_560_TrROS_Hall,f_avg,0.5,59.01136892375979,30.931534600712165,89.94290352447196,-130.92271361020778,-130.97987350354384,-131.31144135329654,,232
r6_560_TrROS_Hall,f_avg,1.0,45.422147936137456,35.05862573177818,80.48077366791563,0.6189973090659706,0.30524260401981673,0.5372787413384337,141.0,254
r6_560_TrROS_Hall,f_avg,2.0,48.809714592957846,34.35032852761696,83.16004312057481,0.6358028977002661,0.33170541590118674,0.5613918534049289,187.0,251
r6_560_TrROS_Hall,f_avg,4.0,53.94652585861567,32.929927802772745,86.87645366138841,0.6486374370108013,0.36585417975710055,0.5865805159102557,179.0,239
r6_560_TrROS_Hall,f_avg,8.0,59.01136892375979,30.931534600712165,89.94290352447196,0.6529275841381927,0.3844257480545754,0.5973449659912595,130.0,232
r6_560_TrROS_Hall,f_avg,16.0,60.175590190258426,31.480057622947335,91.65564781320576,0.6171869269552289,0.35614841930888375,0.5690465866722481,154.0,205
r6_560_TrROS_Hall,f_avg,32.0,56.747216393369904,33.967857015657025,90.71507340902693,0.3939537446877057,0.2039670049030915,0.3458244145360667,126.0,165
r6_560_TrROS_Hall,f_avg,64.0,47.681918793816166,34.96242132891833,82.64434012273449,0.1050762082913771,0.04050365938829559,0.08459346024929837,103.0,103
r6_560_TrROS_Hall,f_max,0.0,68.31840409260948,22.486122840746155,90.80452693335565,0.6937693133159442,0.4837554850575029,0.6319814832844752,131.0,173
r6_560_TrROS_Hall,f_max,0.25,68.28403058571934,22.762953401558985,91.04698398727832,-0.5260283983231184,-0.6506953540173623,-0.5498251680859862,,172
r6_560_TrROS_Hall,f_max,0.5,68.53424642974109,22.57839854364814,91.11264497338922,-0.5357396256860081,-0.6652993634239186,-0.5594840406161856,,173
r6_560_TrROS_Hall,f_max,1.0,68.89202148743163,22.338225029743466,91.2302465171751,-0.5530600958023562,-0.6907445776125807,-0.580134474421389,,176
r6_560_TrROS_Hall,f_max,2.0,69.92891644143799,21.559803549724144,91.48871999116213,-0.5827981536360061,-0.7271466744893778,-0.6084400273121549,,182
r6_560_TrROS_Hall,f_max,4.0,70.97113059404798,21.057863171779545,92.02899376582752,-0.5914756906844207,-0.7576169600546867,-0.615017057344805,,188
r6_560_TrROS_Hall,f_max,8.0,71.53342763707226,21.30217009487758,92.83559773194985,-0.4453463064317027,-0.6251923105283552,-0.46159220889858643,,203
r6_560_TrROS_Hall,f_max,16.0,68.10584266195485,24.470785832323905,92.57662849427876,0.012095274215352725,-0.2106876923166734,-0.020485489834271453,186.0,186
r6_560_TrROS_Hall,f_max,32.0,57.315792326085926,31.971678617488887,89.28747094357482,0.23308198621385656,0.06341608705407553,0.17920032267353625,113.0,147
r6_560_TrROS_Hall,f_max,64.0,33.10727633295351,43.011095425913446,76.11837175886696,0.05032751564056548,0.011837060486992623,0.03424113733171463,74.0,74

